Contracts as specifications for dynamical systems in driving variable form

This paper introduces assume/guarantee contracts on continuous-time control systems, hereby extending contract theories for discrete systems to certain new model classes and specifications. Contracts are regarded as formal characterizations of control specifications, providing an alternative to specifications in terms of dissipativity properties or set-invariance. The framework has the potential to capture a richer class of specifications more suitable for complex engineering systems. The proposed contracts are supported by results that enable the verification of contract implementation and the comparison of contracts. These results are illustrated by an example of a vehicle following system.

==> tikzdata_example_sim.dat <==
0	2	1	0
0.15	2	1.1393	2.2204e-16
0.3	2	1.2592	2.2204e-16
0.45	2	1.3624	2.2204e-16
0.6	2	1.4512	2.2204e-16
0.75	2	1.5276	2.2204e-16
0.9	2	1.5934	4.4409e-16
1.05	2	1.6501	6.6613e-16
1.2	2	1.6988	8.8818e-16
1.35	2	1.7408	8.8818e-16
1.5	2	1.7769	8.8818e-16
1.65	2	1.808	2.2204e-16
1.8	2	1.8347	4.4409e-16
1.95	2	1.8577	2.2204e-16
2.1	2	1.8775	2.2204e-16
2.25	2	1.8946	0
2.4	2	1.9093	-2.2204e-16
2.55	2	1.9219	-2.2204e-16
2.7	2	1.9328	-8.8818e-16
2.85	2	1.9422	-1.3323e-15
3	2	1.9502	-1.9984e-15
3.15	2	1.9571	-2.4425e-15
3.3	2	1.9631	-2.6645e-15
3.45	2	1.9683	-2.8866e-15
3.6	2	1.9727	-2.6645e-15
3.75	2	1.9765	-2.4425e-15
3.9	2	1.9798	-1.9984e-15
4.05	2	1.9826	-1.3323e-15
4.2	2	1.985	-6.6613e-16
4.35	2	1.9871	0
4.5	2	1.9889	1.3323e-15
4.65	2	1.9904	1.9984e-15
4.8	2	1.9918	1.1102e-15
4.95	2	1.9929	2.8866e-15
5.1	2.0073	1.9943	1.7764e-15
5.25	2.032	1.9976	2.6645e-15
5.4	2.0758	2.0053	-4.4409e-16
5.55	2.1364	2.0193	-1.7764e-15
5.7	2.2109	2.0408	-2.2204e-15
5.85	2.2966	2.0705	-5.3291e-15
6	2.3904	2.1086	-6.2172e-15
6.15	2.489	2.1548	-4.885e-15
6.3	2.5893	2.2085	-5.7732e-15
6.45	2.6881	2.2687	-4.4409e-15
6.6	2.7823	2.3339	-5.3291e-15
6.75	2.8691	2.4026	-4.885e-15
6.9	2.9457	2.4732	-2.6645e-15
7.05	3.0098	2.5438	-1.7764e-15
7.2	3.0593	2.6124	8.8818e-16
7.35	3.0925	2.6772	1.3323e-15
7.5	3.1081	2.7364	-8.8818e-16
7.65	3.1053	2.7882	-3.1086e-15
7.8	3.0836	2.831	-1.7764e-15
7.95	3.0432	2.8636	-1.7764e-15
8.1	2.9844	2.8846	-3.5527e-15
8.25	2.9083	2.8933	-4.885e-15
8.4	2.8163	2.889	-8.8818e-16
8.55	2.71	2.8714	4.4409e-16
8.7	2.5916	2.8406	-1.3323e-15
8.85	2.4635	2.7969	-2.2204e-15
9	2.3282	2.7408	-7.1054e-15
9.15	2.1886	2.6734	-7.5495e-15
9.3	2.0476	2.5958	-7.1054e-15
9.45	1.9081	2.5095	-7.9936e-15
9.6	1.7731	2.416	-6.2172e-15
9.75	1.6455	2.3172	-1.0214e-14
9.9	1.5279	2.2152	-9.3259e-15
10.05	1.4229	2.1118	-7.9936e-15
10.2	1.3327	2.0092	-1.1102e-14
10.35	1.2591	1.9095	-8.4377e-15
10.5	1.2036	1.8147	-1.6875e-14
10.65	1.1676	1.7268	-1.4211e-14
10.8	1.1515	1.6475	-1.954e-14
10.95	1.1557	1.5785	-1.9318e-14
11.1	1.1801	1.5211	-2.0206e-14
11.25	1.2239	1.4765	-1.6653e-14
11.4	1.2861	1.4456	-1.8208e-14
11.55	1.3653	1.4288	-2.3315e-14
11.7	1.4596	1.4265	-1.954e-14
11.85	1.5668	1.4387	-2.0206e-14
12	1.6845	1.4648	-1.8874e-14
12.15	1.8099	1.5043	-2.1316e-14
12.3	1.9403	1.5561	-1.5987e-14
12.45	2.0726	1.6191	-1.3989e-14
12.6	2.2037	1.6916	-1.4655e-14
12.75	2.3308	1.7721	-1.2657e-14
12.9	2.451	1.8586	-1.2434e-14
13.05	2.5614	1.9491	-6.4393e-15
13.2	2.6597	2.0416	-9.77e-15
13.35	2.7435	2.1338	-1.2879e-14
13.5	2.8109	2.2238	-1.6431e-14
13.65	2.8605	2.3093	-1.4211e-14
13.8	2.891	2.3885	-1.5987e-14
13.95	2.9018	2.4595	-1.4655e-14
14.1	2.8926	2.5207	-1.5987e-14
14.25	2.8636	2.5706	-1.0214e-14
14.4	2.8154	2.6082	-1.7764e-14
14.55	2.7491	2.6326	-2.8866e-14
14.7	2.6662	2.6431	-2.7978e-14
14.85	2.5685	2.6395	-3.4639e-14
15	2.4582	2.6218	-2.6645e-14


==> tikzdata_example_sim2.dat <==
0	2	1	0.8
0.15	2	1.112	0.77056
0.3	2	1.2093	0.74219
0.45	2	1.2941	0.71488
0.6	2	1.368	0.68857
0.75	2	1.4325	0.66322
0.9	2	1.4889	0.63881
1.05	2	1.5383	0.6153
1.2	2	1.5816	0.59265
1.35	2	1.6196	0.57084
1.5	2	1.6531	0.54983
1.65	2	1.6826	0.52959
1.8	2	1.7087	0.5101
1.95	2	1.7319	0.49133
2.1	2	1.7525	0.47324
2.25	2	1.7708	0.45583
2.4	2	1.7871	0.43905
2.55	2	1.8018	0.42289
2.7	2	1.8149	0.40733
2.85	2	1.8268	0.39233
3	2	1.8375	0.37789
3.15	2	1.8472	0.36398
3.3	2	1.8561	0.35059
3.45	2	1.8642	0.33768
3.6	2	1.8715	0.32526
3.75	2	1.8783	0.31328
3.9	2	1.8846	0.30175
4.05	2	1.8903	0.29065
4.2	2	1.8957	0.27995
4.35	2	1.9007	0.26965
4.5	2	1.9053	0.25972
4.65	2	1.9096	0.25016
4.8	2	1.9136	0.24096
4.95	2	1.9174	0.23209
5.1	2.0073	1.9214	0.22354
5.25	2.032	1.9272	0.21532
5.4	2.0758	1.9374	0.20739
5.55	2.1364	1.9537	0.19976
5.7	2.2109	1.9775	0.19241
5.85	2.2966	2.0095	0.18533
6	2.3904	2.0498	0.1785
6.15	2.489	2.0981	0.17193
6.3	2.5893	2.1538	0.16561
6.45	2.6881	2.2159	0.15951
6.6	2.7823	2.283	0.15364
6.75	2.8691	2.3536	0.14799
6.9	2.9457	2.426	0.14254
7.05	3.0098	2.4982	0.13729
7.2	3.0593	2.5685	0.13224
7.35	3.0925	2.6349	0.12737
7.5	3.1081	2.6957	0.12268
7.65	3.1053	2.7489	0.11817
7.8	3.0836	2.7932	0.11382
7.95	3.0432	2.8271	0.10963
8.1	2.9844	2.8495	0.1056
8.25	2.9083	2.8594	0.10171
8.4	2.8163	2.8564	0.097965
8.55	2.71	2.84	0.094359
8.7	2.5916	2.8104	0.090887
8.85	2.4635	2.7677	0.087541
9	2.3282	2.7128	0.084319
9.15	2.1886	2.6464	0.081216
9.3	2.0476	2.5698	0.078227
9.45	1.9081	2.4844	0.075348
9.6	1.7731	2.3918	0.072574
9.75	1.6455	2.294	0.069903
9.9	1.5279	2.1927	0.06733
10.05	1.4229	2.0902	0.064852
10.2	1.3327	1.9884	0.062465
10.35	1.2591	1.8895	0.060166
10.5	1.2036	1.7954	0.057952
10.65	1.1676	1.7082	0.055819
10.8	1.1515	1.6296	0.053764
10.95	1.1557	1.5612	0.051786
11.1	1.1801	1.5045	0.04988
11.25	1.2239	1.4605	0.048044
11.4	1.2861	1.4301	0.046275
11.55	1.3653	1.414	0.044572
11.7	1.4596	1.4122	0.042932
11.85	1.5668	1.4249	0.041352
12	1.6845	1.4515	0.03983
12.15	1.8099	1.4915	0.038364
12.3	1.9403	1.5438	0.036952
12.45	2.0726	1.6072	0.035592
12.6	2.2037	1.6802	0.034282
12.75	2.3308	1.7611	0.03302
12.9	2.451	1.848	0.031805
13.05	2.5614	1.9389	0.030634
13.2	2.6597	2.0318	0.029507
13.35	2.7435	2.1244	0.028421
13.5	2.8109	2.2147	0.027374
13.65	2.8605	2.3005	0.026367
13.8	2.891	2.38	0.025397
13.95	2.9018	2.4513	0.024462
14.1	2.8926	2.5128	0.023561
14.25	2.8636	2.5631	0.022694
14.4	2.8154	2.6009	0.021859
14.55	2.7491	2.6255	0.021054
14.7	2.6662	2.6363	0.02028
14.85	2.5685	2.633	0.019533
15	2.4582	2.6156	0.018814

